Learning Stochastic Nonlinear Dynamics with Embedded Latent Transfer Operators

We consider an operator-based latent Markov representation of a stochastic nonlinear dynamical system, where the stochastic evolution of the latent state embedded in a reproducing kernel Hilbert space is described with the corresponding transfer operator, and develop a spectral method to learn this representation based on the theory of stochastic realization. The embedding may be learned simultaneously using reproducing kernels, for example, constructed with feed-forward neural networks. We also address the generalization of sequential state-estimation (Kalman filtering) in stochastic nonlinear systems, and of operator-based eigen-mode decomposition of dynamics, for the representation. Several examples with synthetic and real-world data are shown to illustrate the empirical characteristics of our methods, and to investigate the performance of our model in sequential state-estimation and mode decomposition.

==> code/requirements.txt <==
torch==2.1.0+cu118
torchaudio==2.1.0+cu118
torchvision==0.16.0+cu118
swig==4.2.0
numpy==1.24.3
scikit-learn==1.3.1
cma==3.3.0
cython= =3.0.10
